Modular and holomorphic graph function from superstring amplitudes

We compare two classes of functions arising from genus-one superstring amplitudes: modular and holomorphic graph functions. We focus on their analytic properties, we recall the known asymptotic behaviour of modular graph functions and we refine the formula for the asymptotic behaviour of holomorphic graph functions. Moreover, we give new evidence of a conjecture which relates these two asymptotic expansions.

==> Zerbini-fig1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2604.225878bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.14129725)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zerbini-fig1.pdf}}%
    \put(0.26200688,0.08290735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05833862\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.58041799,0.08290757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06702736\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.89084208,0.08290768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07447481\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.94793941,0.08290735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09929977\unitlength}\raggedright $\cdots$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Zerbini-fig2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1746.24170585bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21183758)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zerbini-fig2.pdf}}%
    \put(0.37426394,0.1243022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09996004\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.83720932,0.12430237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11106665\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.92236038,0.12430187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14808891\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zerbini-fig2.pdf}}%
  \end{picture}%
\endgroup%

